Biologically-plausible learning algorithms can scale to large datasets

The backpropagation (BP) algorithm is often thought to be biologically implausible in the brain. One of the main reasons is that BP requires symmetric weight matrices in the feedforward and feedback pathways. To address this "weight transport problem" (Grossberg, 1987), two more biologically plausible algorithms, proposed by Liao et al. (2016) and Lillicrap et al. (2016), relax BP's weight symmetry requirements and demonstrate comparable learning capabilities to that of BP on small datasets. However, a recent study by Bartunov et al. (2018) evaluate variants of target-propagation (TP) and feedback alignment (FA) on MINIST, CIFAR, and ImageNet datasets, and find that although many of the proposed algorithms perform well on MNIST and CIFAR, they perform significantly worse than BP on ImageNet. Here, we additionally evaluate the sign-symmetry algorithm (Liao et al., 2016), which differs from both BP and FA in that the feedback and feedforward weights share signs but not magnitudes. We examine the performance of sign-symmetry and feedback alignment on ImageNet and MS COCO datasets using different network architectures (ResNet-18 and AlexNet for ImageNet, RetinaNet for MS COCO). Surprisingly, networks trained with sign-symmetry can attain classification performance approaching that of BP-trained networks. These results complement the study by Bartunov et al. (2018), and establish a new benchmark for future biologically plausible learning algorithms on more difficult datasets and more complex architectures.

==> points_to_make.txt <==
Introduction
- Bartunov et al. (2018) found that biologically-plausible algorithms don't scale to large problems like ImageNet
  - They tested effectiveness of variants of target-propogation (TP) and feedback alignment (FA) algorithm on datasets which need deep network with appropriate architectures to achieve good performance.
  - TP and FA variants perform significantly worse than BP on Imagenet. 
- We revisit the problem by testing FA and an additional algorithm, sign-symmetry (Liao, Leibo, & Poggio, 2016)
  - Difference between FA and sign symmetry: FA does not preserve the signs of feedback weights, which is crucial to the effectiveness of backpropagation
- We came to largely opposite conclusions: SS performs nearly as well as backprop. FA performs considerably worse, yet still better than reported by Bartunov et al.
- We share our code, which is implemented with PyTorch to be easy to extend.
- Summary of Hinton’s paper (This is similar to the first bullet point)

Results
-  ImageNet
    - Sign-symmetry + conv net is able to learn
    - This performance is not due to ResNet architecture, since SS works similarly well with AlexNet
    - This performance is not completely dependent on sign transport, since performance only degrades slightly when signs of the weights are fixed  #TODO: control experiment with no-sign change + bp
-  COCO
- Normalization/stabilization methods such as BN and BM might not be necessarily required to improve the performance of asymmetry backpropagation 
    - SS works equally well with AlexNet, in which normalization layers are absent
    - SS works well without BM. In fact, using BM in the optimizer will deteriorate the model’s classification performance on Imagenet


Discussion
- How does sign-symmetry work?
    - *We don't have a theory*
    - It may be a form of feedback alignment?
    - #TODO: calculate angle between feedforward and feedback weights over epochs
- Why are our conclusions different?
    - They did not test sign-symmetry, which is a surprisingly powerful algorithm
    - They imposed the more stringent constraint of local connectivity, which may be harder to learn
    - As a result, their model size is limited, while we use standard resnet and alexnet models
    - FA may suffer from bottleneck (Lillicrap et al.), while the locally-connected networks examined are quite small in capacity
- Regarding biological plausibility
    - We have not gone all the way; key issues remain
        - e.g., how do neurons in the feedback pathway "allosterically" modulate synapses between neurons in the feedforward pathway?
        - e.g., still fully connected, not locally connected
    - However, we have taken away one implausible element of backpropagation, namely weight transport, and showed that the resulting algorithm still performs quite well
    - In addition, the fixed sign condition shows that we can remove the implicit "sign transport" from the original sign symmetrice algorithm, and still perform similarly well
- When is normalization/stabilization method effective? 



==> to-do.txt <==
✓ [WX] Add to intro: discuss difference between FA and SS
✓ [WX] Move training details to text
~ [WX] Add table for ImageNet results (is it necessary?)
✓ [WX] Add results with AlexNet
✓ [WX] Test FA initialized with sign-concordant feedback, but no fixed-signs (does not work)
- [WX] Test FA initialized with sign-concordant feedback and with signs-fixed (should be exactly the same as sign-symmetry + fixed signs)

✓ Add header for COCO experiment
✓ Add header for weight alignment experiment

✓ [Honglin]: Add to discussion if needed
- [Honglin]: Add table for BM comparison
✓ [Honglin]: Run experiments (compare angle and scales)
✓ [Honglin]: Add to intro if needed
✓  [Honglin]: add the loss figures for COCO dataset
- [Honglin]: Why is sign-symmetry result in higher mean but lower stdev? 
- [Honglin]: why is the alignment angle increasing as training progresses? 
✓  [Honglin]: abstract

- [WX] [optional]: test SS on resnet-50
- [WX] [optional]: run repetitions for experiments


